Cooperation Networks: Endogeneity and Complexity

Insights from the Complex Systems literature are employed to develop a computational model of truly endogenous strategic network formation. Artificial Adaptive Agents, implemented as Finite State Automata (FSA), play a modified two-player IPD game with an option to further develop the interaction space as part of their strategy. Several insights result from this minor modification: first, I find that network formation is a necessary condition for cooperation to be sustainable but that both the frequency of interaction and the degree to which edge formation impacts agent mixing are both necessary conditions for cooperative networks. Second, within the FSA-modified IPD frame-work, a rich ecology of agents and network topologies is observed and described. Third, the system dynamics are investigated and reveal that initially simple dynamics with small interaction length between agents gives way to complex, a-periodic dynamics with self-organized critical properties when interaction lengths are increased by a single step.

==> figs/tables/01x_R_DP_results.txt <==
/* Date: 1 Nov 05
 * Author: S.Angus
 * File: 01x_R_DP_results.txt
 * Notes on data:
 *   Taken from two runs: SFnet_on01.mat and SFnet_on01b.mat,
 *   although only the first 9 experiments of the first run
 *   are considered. That is, in all cases, we have the mean
 *   value for all trials (20) in period 50 with conditions as
 *   given.
 * Original data stored in 01meta_data.mat, where the data is
 *   stored first in the structure _meta_ with each element
 *   according to a L-R reading of each row, top to bottom,
 *   and cooperation and degree data stored in _meta_c_ and
 *   _meta_d_ variables respectively.
 */

mutual cooperation plays out of all PD plays
   0.80     0.90      0.95   R
==============================
0.0000         0         0  10
0.0001         0    0.0058  14
0.0286    0.1109    0.0735  18
0.0914    0.0941    0.1185  20


Average agent degree (over all trials)
   0.80     0.90      0.95   R
==============================
	 0         0         0  10
0.0040    0.0010    0.3910  14
2.4410   11.8590    8.5870  18
7.9590   11.0730    9.5480  20

